Cosmological Simulations in Exascale Era

The architecture of Exascale computing facilities, which involves millions of heterogeneous processing units, will deeply impact on scientific applications. Future astrophysical HPC applications must be designed to make such computing systems exploitable. The ExaNeSt H2020 EU-funded project aims to design and develop an exascale ready prototype based on low-energy-consumption ARM64 cores and FPGA accelerators. We participate to the design of the platform and to the validation of the prototype with cosmological N-body and hydrodynamical codes suited to perform large-scale, high-resolution numerical simulations of cosmic structures formation and evolution. We discuss our activities on astrophysical applications to take advantage of the underlying architecture.

==> subjectKeywords.txt <==
.Astronomy
ASCL
Apple iPhone
Astrophysics Data System (ADS)
Bayes factor
Big Data
COSPAR
Centre de Donn\'ees astronomiques de Strasbourg (CDS)
Dagik-Earth
Digital Object Identifier (DOI)
Digitized Sky Survey (DSS)
Distributed Annotation System (DAS)
Earth
    atmosphere
        absorption
        airglow
        emission
        ionosphere
        model
        scattering
European Commission Framework Programmes
European Virtual Observatory
Fourth Paradigm
German Astrophysical Virtual Observatory (GAVO)
Google Earth
Google Sky
Google cardboard
Group Membership Service (GMS)
HELIO
IGMP snooping
International Virtual Observatory Alliance (IVOA)
Japanese Virtual Observatory (JVO)
KIlo Degree Survey (KIDS)
LSST
NVIDIA
NeCTAR
Oculus Rift
OpenStack
Pickering Wedge
Research Data Alliance (RDA)
SkyView virtual telescope
Sloan Digital Sky Survey (SDSS)
Space Physics Archive Search and Extract (SPASE)
Space-Time Coordinate (STC)
    metadata
Star Trek
Two Micron All Sky Survey (2MASS)
US Virtual Observatory Alliance (USVOA)
Universal Worker Service (UWS)
    standard
Virtual Astronomical Observatory (VAO)
Virtual Observatory (VO)
    individual
        All Sky Virtual Observatory (ASVO)
        Chilean Virtual Observatory
        Chinese Virtual Observatory (China-VO)
        Euro-VO
        German Astrophysical Virtual Observatory (GAVO)
        Japanese Virtual Observatory (JVO)
        NASA Astronomical Virtual Observatories (NAVO)
        Spanish Virtual Observatory
        VO-Paris
        Virtual Solar Observatory (VSO)
    interfaces
    standards
        VO Data Modeling Language (VO-DML)
World Coordinate System (WCS)
\texttt{astrometry.net}
adaptive optics
alerts
algorithm
    $\sigma$-clipping
    A'Trous wavelet reconstruction
    CLEAN
    ClumpFind
    Compressed sensing
    Compressive Sampling Matching Pursuit (CoSaMP)
    DBSCAN
    Delaunay Triangulation
    Dirichlet Compound Multinomial (DCM)
    Dirichlet Process Mixture (DPM)
    Dortmund Spectrum Estimation Algorithm (DSEA)
    Flood-fill
    GaussClumps
    Iterative Dichotomiser 3 (ID3)
    Lie-integration
    Limited memory Broyden Fletcher Goldgarb Shanno
    Lutz
    Metropolis-Hastings
    Min-Conflicts
    Oddity
    PIXON
    Photometric De-trending (PDT)
    Primal-Dual Interior Point Method
    RFI detection
    SExtractor
    Simulated Annealing
    Spectral Projected-Gradient L1 (SPGL1)
    Splotch
    Total Variation minimiser
    VIS\_CS
    Voronoi cells
    Wide Field Interferometric Synthesis (WIFISYN)
    \textit{k}-nearest neighbour regression
    analysis
    artificial skepticism
    automatic
    basket-weaving
    brute force
    change of basis
    clustering
        spatial
    control
    coronal jet detection
    cross-matching
    data reduction
    deconvolution
    detection
    efficiency
    endian conversion
    feature recognition
    fitting
    friends-of-friends
    genetic
    heuristic
    imaging
    k-d trees
    kernel-based
    knapsack
    least squares regression
    line finding
    machine learning
        naive Bayes classifier
        random forest
        semi-supervised
        supervised
        training
        unsupervised
    matching
    minimisation
    optical flow
    optimisation
    parallelization
    search
    sky tesselation
    source finding
    support vector regression
    tactics
    tiling
    tree-clustering
    zone
applications
    AAOGlimpse
    AARTFAAC
    ACDC
    AEGEAN
    ANIS
    AOFlagger
    ASCOT
    Aladin
    Aladin Lite
    AstroCloud
    AstroVis
    Astronomer's Workbench (AWOB)
    BLOBCAT
    C3
    CIGALE
    COSIM
    CSCXmatch
    ChIPS
    Chef
    CoDa
    DAOPhot
    DJIN
    DOPHOT
    DS9
    DataScope
    Duchamp
    EMMA
    ESA Sky
    ETC-42
    FITS Liberator
    FITS3D
    FilExSeC
    Filtergraph
    Firefly
    FreeTure
    GADGET
    GAIA
    GALAPAGOS
    GALFIT
    GUCT
    GammaLib
    Ginga
    Glnemo2
    Google Calendar
    HART
    IceCore
    Iris
    JUDO
    JUDO2
    JVO Sky
    Jupyter
    L-PICOLA
    LIME
    Le Phare
    LibreOffice
    MAGIX
    MIZAR
    MUSELET
    MakeCatalog
    Montage
    NLT
    Nagios
    Nightlight
    NoiseChisel
    PEGASE
    PINOCCHIO
    PSFEx
    PatchELF
    PlotXY
    PyASB
    PyBDSM
    Q-FULLTREE
    SAADA
    SAOImage DS9
    SAS
    SCAMP
    SExtractor
    SITools2
    SPOT
    SWarp
    SedImporter
    Sherpa
    SimCADO
    SkuareView
    Skycat
    SoFiA
    Specview
    Spotlight
    Stellarium
    TOPCAT
    TapHandle
    TiRiFiC
    UDON
    VO Crawler
    VODance
    VOSpec
    VOVR
    VisiOmatic
    Vissage
    Whole Sky Search
    World Wide Telescope (WWT)
    YouASTRO
    aXe
    ccdproc
    fpack/funpack
    iCal
    mViewer
    map-making
        JScanam
        MadMap
        Sanepic
        Scanamorphos
        Unimap
    specreduce
    spreadsheets
archives
    JAXA
    NASA
    NGAS
    ODI
    STARS
    access
    cloud-based
    design
        Archive Building System Infrastructure (ABSI)
        NADIR
    individual
        ALMA Science Archive
        BLAST
        CARMA
        CASDA
        CCAT Data Archive
        CFHT
        CGPS
        Calar Alto
        Chandra Data Archive
        Cluster
        DARTS
        EVLA
        EXOSAT Science Archive (EXSA)
        Euclid Archive System
        European Hubble Archive (eHST)
        GAIA
        GIRAFFE
        Giotto
        Gran Telescopio Canarias
        HST Archive
        Herschel Science Archive (HSA)
        Hubble Legacy Archive (HLA)
        Huygens
        IPAC
        ISO Data Archive (IDA)
        Integral SOC Science Data Archive (ISDA)
        Isaac Newton Group Archive
        JCMT Science Archive (SSA)
        Javalambre
        Keck Observatory Archive
        Keck Observatory Archive (KOA)
        LAMOST
        LBT
        LBT-DA
        LOFAR Long Term Archive
        NASA Exoplanet Archive
        OmegaCam Science Archive
        Planetary Data System (PDS)
        SAO RAS
        SMOKA
        SOFIA
        Spitzer Heritage Archive
        Subaru Telescope Archive System (STARS)
        Teide
        UKIRT
        Ulysses
        VISTA Science Archive
        WFCAM Science Archive
        WIRCam
        WISE
        XMM-Newton
        XMM-Newton Science Archive (XSA)
    legacy
    multiple
        ESA Space Science Archives
        ESDC
        ESO Science Archive
        Infrared Science Archive (IRSA)
        Italian Astronomical Archive (IA2)
        Mikulski Archive for Space Telescopes (MAST)
        NASA/IPAC Infrared Science Archive (IRSA)
        NOAO Science Archive
        National Radio Astronomy Observatory (NRAO) data archive
        Planetary Science Archive (PSA)
        Wide Field Astronomy Unit (WFAU)
    searching
astroinformatics
astronomers
    as data scientists
    careers in technology
    skills
    tech-savvy
    tenure
astronomy
    AGNs
    Baryon Acoustic Oscillations (BAO)
    Be stars
    Cosmic Microwave Background (CMB)
    Dynamic Power Spectrum (DPS)
    Einstein ring
    Epoch of Reionisation
    Galactic
    Galactic bulge
    Galactic center
    Galactic halo
    Hertzprung-Russell Diagram
    Hubble Deep Field (HDF)
    Hubble Deep Field South (HDFS)
    Hubble Ultra Deep Field (HUDF)
    ISM
    Kuiper Belt Objects (KBO)
    Lyman-$\alpha$
    Magellanic Clouds
    Milky Way
    Near Earth Objects (NEO)
    Oort Cloud Objects
    Sagittarius stream
    Spectral Energy Distribution (SED)
    Trans-Neptunian Objects (TNOs)
    Voigt profile
    X-ray
    absorption line profile
    absorption line systems
    active galactic nuclei
    air-Cherenkov
    astrometry
    atmospheric dispersion
    black holes
        mergers
    cataclysmic variables
    cloud coverage
    cluster
        galaxy
        stellar
    coordinate systems
    cosmic far-infrared background
    cosmic microwave background
    cosmic microwave background (CMB)
    dark clouds
    dark energy
    dark matter
    data-driven
    eclipsing binaries
    emission line nebulae
    emission line profile
    equivalent width
    exoplanets
    extragalactic
    far-infrared
    fast radio burst (FRB)
    galaxies
        evolution
        formation
        high redshift
        luminous Lyman break (LBG)
        mass distribution
        morphology
        photometry
        rotation
    gamma-ray
    gamma-ray bursts
    gravitational lensing
    gravitational microlensing
    gravitational waves
    heliophysics
    hyper-velocity stars
    interstellar medium
    intracluster light (ICL)
    keplerian orbit
    kinematics
    local thermodynamic equilibrium (LTE)
    luminosity function
    magnetic fields
    meteors
    model
    model atmospheres
        BT\_Settl
        BT_Settl
        PHOENIX
    model
        dust extinction
        galaxy formation
        star formation
        stellar population synthesis
    near-infrared
    neutral hydrogen
    neutrino
    neutron stars
    novae
    periodic variables
    photometry
        Kron
        Petrosian
        aperture
    planetary nebulae
    planets
        Mars
    point source visibilities (PSV)
    point spread function (PSF)
        elliptical
    polarisation
    population synthesis
    projections
        HPX
        Molleweide
        TOAST
        stereographic (STR)
    proper motion
    protoplanetary disks
    pulsar
    pulse detection
    quasar
    radial velocity
    radio
        VLBI
        single-dish
    redshift
        photometric
        spectroscopic
    seeing
    simulation
    sky background
    sky brightness
    solar
    solar activity
    solar flares
    solar system
    spectra
    spectral analysis
    star formation
    stars
        dynamics
        metallicity
        seismology
        young stellar objects (YSOs)
    stellar atmospheres
    stellar libraries
        ELOIDE
        MILES
    stellar population
    submillimeter
    super-luminous supernovae (SLSNe)
    supernova remnants
    supernovae
    surface brightness profile
    survey
    synthetic spectra
    theory
    time domain
    transients
    turbulent flow
    variable sources
    variable stars
    white dwarfs
astroreference
astrostatistics
astrotag
atmospheric turbulence
bibiolgraphy
business intelligence
business logic
business rules
calibration
    arc lamps
    astrometric
    bias frames
    continuum lamps
    flat fields
    flux
    photometric
    twilight flats
    wavelength
catalogues
    Gaia Data Release 1
    X-ray
    astrometric
    individual
        2MASS
        3XMM
        3XMM XCatDB
        Chandra Source Catalog
        DSS
        GALEX
        GSC
        Hipparcos
        Hubble Source Catalog (HSC)
        IRAS
        RC3
        ROSAT
        SDSS
        Tycho-2 stellar catalog
        USNO-B Catalog
        WISE
        XMMFITCAT
    individuals
        GAIA Data Release 1
    infra-red
    observing
    services
        AstroDAbis
        BLINK
        CDS X-Match
        Gaia Archive Core Systems
        My Catalog Builder
        Sesame
        SimWatch
        TAPVizieR
        VizieR
    simulation
    solar
catlogues
    individual
        Chandra source catalog
citation
    management
    rates
classification
    Bayesian
    algorithms
    light curves
    morphological
    self-organising map
    spectral
code
    documentation
    management
    moving to data
    repository
        CVS
        Git
        GitHub
    reviews
computer languages
    C
    C#
    C++
    C++11
    Fortran
    GDL
    Groovy
    IDL
    Java
    JavaScript
    Jython
    Objective-C
    Perl
    Pharo
    Python
    R
    SPP
    Scala
    Tcl/Tk
    Yorick
    csh
    domain-specific
computers
    Apple
    Macintosh
    benchmarks
        LINPACK
    hardware
        ARM processors
        CANBus
        CDROMs
        DRAM
        I/O performance
        IEEE floating-point
        SSDs
        Serial Attached SCSI (SAS)
        Unimem
        Xilinx
        byte order
        cache
        flash memory
        floating-point format
        memory architecture
        non-volatile memory
        optical disks
        power usage
        renting
    processing cores
computing
    CORBA
    Eurolab-4-HPC
    FPGA
    GPU
    OpenMP
    architecture
        CUDA
        FLUX
        Kepler
        Non-Uniform Memory Architecture (NUMA)
        REST
        RESTful
        Sandybridge
        distributed component
    atomic operations
    authorization
    cloud
        Infrastructure as a Service (IaaS)
        Microsoft
        Platform as a Service (PaaS)
        Software as a Service (SaaS)
    cluster
        Docket Swarm
        Kubernetes
        Microsoft Azure
        Sun Grid Engine
    exascale
    grid
        European Grid Infrastructure (EGI)
        Open Science Grid
        TeraGrid
        gLite
    high-performance computing (HPC)
    interoperability
    massively parallel
    mobile
        Android
        iOS
        iPad
        iPhone
    monitoring
        Nagios
        Zabbix
    parallel
        GPI
        Xeon Phi
    parallelization
    race conditions
    resource management
        YARN
    resources
        Amazon Elastic Cloud 2 (EC2)
        Amazon Web Services (AWS)
    scalability
    sky
    supercomputing
        Centro Svizzero di Calcolo Scientifico (CSCS)
        Cray
        Magnus
        National Center for Supercomputing Applications (NCSA)
        National Computational Infrastructure (NCI)
        Pawsey Supercomputing Centre
        Sunway
        swinSTAR
        top 500
    virtual machines
conference
    .Astronomy
configuration management
    Chef
coronagraphy
correlators
creativity
cross-identification
cross-matching
    dark side of
    services
dark energy
data
data centres
    AGILE Data Center (ADC)
    ASI Science Data Center (ASDC)
    CDS
    Canadian Astronomy Data Centre (CADC)
    CeSAM
    Data \& Analysis Center for Exoplanets (DACE)
    ESAC Science Data Centre (ESDC)
    GAVO
    HEARSAC
    IPAC
    Italian center for Astronomical Archives (IA2)
    JMMC
    SILSO
    TAO
    TWEA-DC
    VO-PDC
    Virtual Atomic and Molecular Data Center (VAMDC)
data formats
    AST
    CSV
    FITS
        HDU
        headers
        keywords
        tables
    HDF
    HDF5
    JPEG
    JPEG2000
    JSON
    KML
    MBFITS
    MeasurementSets
    Multi-MeasurementSets
    PDS
    ROOT
    STC-S
    TSV
    VOTable
    XML
    YAML
data
    $1/f$ noise
    Hierarchical Progressive Surveys (HiPS)
    access
    acquisition
    analysis
        in situ
        spectral
    ancillary
    background noise
    bad pixel masks
    bad pixels
    compression
    cube
        hyperspectral
        mosaic
    curation
    discovery
    error propagation
    errors
    filtering
    flow
    handling
    heterogenous
    ingestion
    integrity
    management
        DES Data Management (DESDM)
        archive
        operations
        resilient distributed dataset (RDD)
        storage
        transport
        workflow
        workflows
    media
        CD-ROM
        DVD-ROM
        M-disc
    metadata
    mining
    model
        ALMA Project Data Model (APDM)
        ALMA Science Data Model (SDM)
        CAOM
        GOM.FITS
        IVOA Spectrum DM
        ObsTAP
        PROV
        PyCAOM
        characterisation
    multi-dimensional
    pipelines
        processing
        reduction
        science
    preservation
    processing
        bottlenecks
        correlators
    proprietary
    provenance
    public
    publication
    quality
    quality assurance
    quality control
    query agent
    reduction
    repository
        COSMO
    sharing
    signal to noise ratio
    simulated
    sparse
    spectropolarimetric
    storage
        RAID
    tabular
    transfer
    validation
    variance
databases
    DBMS
    Hive
    MariaDB
    MonetDB
    MongoDB
    MySQL
    NoSQL
    Oracle
    Postgres
    RDBMS
    SQLAlchemy
    SQLite
    Sesame
    Spark SQL
    Sybase
    atomic and molecular
    caching
    engineering
    individual
        COSMOS
        CRDS
        Global TAP Schema (GloTS)
        High Energy Astrophysics Science Archive Research Center (HEASARC)
        LOFAR transients
        MACHO
        NASA Extragalactic Database (NED)
        SPHERE Target DataBase (TDB)
        Simbad
        T\"ubingen Model-Atom Database (TMAD)
        VizieR
    maintaining
    object-oriented
    query engine
        Impala
    query language
        ADQL
        MSQL
        PostgreSQL
        SPARQL
        SQL
        SaadaQL
        SciQL
    querying
    relational
    spectroscopic
        HITRAN
    terascale
    tools
        Saada
dice
    loaded
e-science
education
education and public outreach
education
    online
        Coursera
        Moodle
email
ethernet
    White Rabbit
exposure time calculator
fault management
footprint service
geoinformatics
geostatistics
hack day
hardware
helpdesks
images
    analysis
        collaborative
    browser
    coaddition
    high dynamic range
    mosaic
    processing
        cosmic ray rejection
        distortion correction
        flat fields
        photometry
        source extraction
        stray light removal
        wavelength calibration
    reconstruction
    segmentation
    tessellation
        HEALPix
        HTM
        Multi-Order Coverage (MOC)
    texture
informatics
    classes
    namespaces
    ontology
information systems
instruments
    Berkley Visible Image Tube
    CCDs
    Integral Field Unit (IFU)
    PSFs
        Tiny Tim models
    all-sky camera
    bolometer
    camera
        submillimeter array
    configuration
    coronagraph
    detectors
        AQUARIUS
        HAWAII-2RG
        HAWAII-4RG
        Phased-array feed (PAF)
        cryostats
        simulation
    e-VLBI
    fiber positioners
    ghosts
    individual
        2dF
        4MOST
        AAOmega
        ACE-FTS
        ACS
        ACSIS
        ALFA
        APERTIF
        COS
        CanariCam
        DECam
        DESI
        DREAMS
        EIT
        EMIR
        ESPRESSO
        Echidna
        FAST
        FMOS
        FORCAST
        FORS
        FRIDA
        Fermi LAT
        GMOS
        GRID
        HARMONI
        HARP
        HARPS
        HAWC
        HAWK-I
        HERMES
        HIFI
        Hyper Suprime-Cam
        IBIS
        IMACS
        IRAC
        JEM-X
        LUCI
        MDI
        MEGARA
        METIS
        MICADO
        MIRI
        MMIRS
        MOS
        MUSE
        Megacam
        Megaprime
        NICMOS
        NIRCam
        NIRISS
        NIRSpec
        NISP
        ODI
        OMC
        OSIRIS
        OmegaCAM
        PACS
        PMAS
        PPAK
        Robert Stobie Spectrograph
        SALTICAM
        SAMI
        SCUBA
        SCUBA-2
        SMILES
        SPHERE
        SPI
        STIS
        STIX
        Sauron
        Suprime-Cam
        UVES
        UVIS
        VIMOS
        VIS
        VISIR
        VLT/UT2
        VLT/UT4
        WFC3
        WFPC2
        X-IFU
        X-shooter
    interferometer
    microbarometers
    monitoring
    multibeam
    piezoelectric motors
    polarimeter
    seismographs
    simulation
    stick-slip motors
    telemetry
international collaboration
journals
    Journal of Open Source Software (JOSS)
language
    natural
libraries
    ACALib
    ALAMBIC
    APLpy
    AST
    ATpy Python
    Apache Tika
    AstroLib
    Astropy
    BLT
    Boost
    Bootstrap JavaScript
    CANOpen
    CASAC
    CFITSIO
    CMSV
    Common Pipeline Library (CPL)
    DTS
    ERFA
    ESO Common Pipeline Library
    Elgg
    FUSE
    GLUE
    GNU Scientific Library (GSL)
    GWCS
    GammaLib
    HDF5
    HEALPix
    HTM
    High-Level Data Reduction Library (HDRL)
    Highchart
    JDBC
    JSAMP
    Javlin
    LIBSVM
    LWAS
    Leaflet JavaScript
    MMAP
    MOSCA
    MPI
    Mayavi
    NDF
    OpenCL
    OpenGL
    PAL
    PgSphere
    PyAST
    PyCUDA
    PyFITS
    PyMidas
    PyWCS
    PydasLib
    S2PLOT
    SAMPy
    SED template
    SEDLib
    SLALIB
    SOFA
    STWCS
    SWIRE template
    Sampjs
    SpiceyPy
    Stxxl
    Thrust
    VTK
    WCSTools
    WebGL
    XMLRPC-C
    astroML
    astroplotlib
    boto3
    cURL
    dautils
    dygraph
    healpy
    jFreeChart
    jJavaFX
    jQuery
    libsamp
    libsim
    matplotlib
    mpi4py
    numpy
    pyCAOM2
    pycustos
    pyql
    scikit-learn
    scipy
    sky spectra
    wcslib
    zvtm
license
    BSD
    GPL
markup languages
    HTML/HTML5
    Schematron
    XML
    ebXML
metadata
    Astronomy Visualization Metadata (AVM)
methods
    Bayesian
        clustering
    Covariance matrix
    Fourier
    Gauss-Hermite polynomials
    Gaussian distributions
    Hough Transformations
    Laplacian filtering
    Lomb-Scargle Periodogram
    Octree
    Optimal filtering
    Poissonian
    Principal Components Analysis (PCA)
    RM synthesis
    Resistance space
    StEFCal
    adaptive mesh refinement (AMR)
    boxcar filter
    data
        self-healing
    growth-curve
    high-pass filtering
    indexing
        B-tree
        H3C
        Hierarchical Triangular Mesh (HTM)
        PgSphere
        Q3C
        \textit{k}d-tree
    multi-order coverage (MOC)
    ordinary differential equations
    shapelet
    shapelet decomposition
    splines
    statistical
        Bayesian
        Gibbs sampling
        Markov chain Monte Carlo
        Multi-scale
        unsupervised clustering
    support vector machine
    tessellation
    time series
    wavelet
    wavelet decomposition
metrics
    flux asymmetry
    stochasticity
observatories
    ESO
    NAOJ
    NRAO
    ground-based
        AAT
        ACTA
        ALMA
        ASKAP
        ATCA
        ATST
        Anglo-Australian Observatory (AAO)
        Anglo-Australian Telescope (AAT)
        Arecibo Radio Telescope
        Asagio
        Asiago Astronomical Observatory
        Australian Astronomical Observatory (AAO)
        BIMA
        BTA-6
        Boolardy Engineering Test Array (BETA)
        CARMA
        CCAT
        CFHT
        CTA
        Cerro Armazones
        Cerro Paranal
        Cerro Tololo Interamerican Observatory (CTIO)
        Chandra
        E-ELT
        EMBRACE
        EVLA
        EVN
        East Asian Observatory
        Fermi Large Area Telescope (LAT)
        First G-APD Cherenkov Telescope (FACT)
        GMT
        GSMT
        Gemini
        Gran Telescopio Canarias
        Green Bank Telescope (GBT)
        Harvard College Observatory
        Hobby-Eberly Telescope
        Huairou Solar Observing Station (HSOS)
        INAF
        INAF-OAPd
        INAF-OAT
        IceCube
        JACH
        JCMT
        KM3Net
        Keck
        Kilodegree Extremely Little Telescope (KELT)
        LBT
        LIGO
        LOFAR
        LSST
        LWA
        Medicina
        MeerKAT
        Murchison Radio Observatory (MRO)
        Murchison Widefield Array (MWA)
        Noto
        Observatorio Roque de los Muchachos
        Ond\v rejov Observatory
        Palomar
        Pan-STARRS
        Parkes
        RATAN-600
        SKA
        SKAMP
        SMA
        SOFIA
        Serra la Nave
        Southern African Large Telescope (SALT)
        Special Astrophysical Observatory (SAO)
        Subaru
        TMT
        TNG
        UK Schmidt Telescope (UKST)
        UKIRT
        VISTA
        VLA
        VLBA
        VLT
        VST
        WIYN
        Westerbork
    lunar-based
        Lunar-based Ultraviolet Telescope (LUT)
    space-based
        AGILIE
        ASCA
        ATHENA
        BepiColombo
        COBE
        Cassini-Huygens
        Chandra
        CoRoT
        Euclid
        Exosat
        Fermi Gamma-ray Space Telescope
        GALEX
        Gaia
        HOBYS
        HST
        Herschel
        Hinode
        Hipparcos
        INTEGRAL
        IRAS
        IUE
        IXO
        Infrared Space Observatory (ISO)
        JASMINE
        JWST
        Kepler
        LISA
        MAXI
        MIDEX
        NEOSSat
        Nano-Jasmine
        Planck
        RHESSI
        ROSAT
        SDO
        SMEX
        SOHO
        SORCE
        STSci
        Solar Orbiter
        Spitzer Space Telescope
        Suzaku
        Swift
        WFIRST
        WISE
        WMAP
        XMM-Newton
        eRosita
    survey
observing
    calculator
    colours
    conditions
    exposure
    imaging
    region of interest
    remote
    resolution
    scheduling
        classical
        observing blocks
        queue
        time allocation
    variability
ontologies
    astronomical object types
organisations
    American Astronomical Society (AAS)
        Working Group on Astronomical Software (WGAS)
    CSIRO
    CeSAM
    ESA
    ESAC
    ESTEC
    European Strategy Forum on Research Infrastructures (ESFRI)
    ICRAR
    IOA
        CASU
    Microsoft
    NASA
        Deep Space Network
    Roscosmos
    Russian Academy of Sciences (RAS)
    USGS
    World Wide Web Consortium (W3C)
packages
    ACALib
    ADMIT
    AIPS
    AIPS++
    Aspera
    CASSIS
    CIAO
    CUPID
    CalCOS
    CasaPy
    Casacore
    Common Astronomy Software Applications (CASA)
    DRAMA
    DRAMA2
    Docker
    DrizzlePac
    Elasticsearch
    FASE
    FTOOLS
    FitsStorage
    GDL
    GILDAS
    Gnuastro
    HCSS
    HEAsoft
    HIPE
    Hadoop
    IDL
    IRAF
    JNanocubes
    LBLRTM
    MADEX
    MATLAB
    MIDAS
    MIRIAD
    MMFIXEN
    MPICASA
    MyXCLASS
    Nanocubes
    ORAC-DR
    OpenLDAP
    ProgReg
    PyRAF
    PySALT
    PyVO
    R
    RVSAO
    SAGE
    SAS
    SIRENA
    SMURF
    SOLR
    STIFF
    STSDAS
    STWCS
    SolarSoftWare (SSW)
    Starlink
    TMAP
    TMAW
    VO-CLOUD
    VisIVO
    Vissage
    Weka
    funtools
    jBabel
    jESLint
    jGENGA
    jQuery
    pandas
    photutils
    pysynphot
    qplan
    stpipe
photographic plates
    digitisation
    multiple-exposure
photometry
physics
    Cherenkov radiation
    Doppler shift
    Faraday rotation
    Higgs boson
    Planck's law
    Stokes parameters
    atomic
    molecular
    polarization
    radiation transfer
    statistical equilibrium
    thermal radiation
pipelines
    AstrOmatic
    BAYESTAR
    JScanam
    LOFAR Default Pre-Processing Pipeline (DPPP)
    PICARD
    PyEmir
    Transient imaging pipeline
portals
    CDS
    ESASky
    JVO
    ODI
projects
    ADSASS
    AENEAS
    ARTEMIS
    ASCL
    ASTERICS
    ASTRODEEP
    ASTRONET
    ATHENA
    Astro-WISE
    AstroAccelerate
    AstroHDF
    Astronomy Data Services (ADS)
    BLINK
    BRAMS
    CANFAR
    CATS
    CHILES
    CSI 2264
    Chang'e
    Chinese Lunar Exploration Program
    CyberSKA
    D-SIGALE
    Data Analysis Center for Exoplanets (DACE)
    ECOSCALE
    ENZO
    EVALSO
    EuroPlaNet
    EuroServer
    ExaNeSt
    ExaNoDe
    FRIPON
    GALFACTS
    GENIUS
    Grouper
    INDIGO_DataCloud
    Jupyter
    OBELICS
    OGLE
    PRISMA
    Quicklook
    SOCCI
    SciServer Compute
    Shibboleth
    VIALACTEA
    VLBI-IT
    WTF
    YSOVAR
    astrometry.net
    iPython
    the Tractor
protocols
    AMQP
    CANOpen
    Cone search
    Datalink
    FTP
    HTTP
    IVOA Data Access Layer (DAL)
    JPIP
    JSONP
    Lightweight Directory Access Protocol (LDAP)
    ObsCore
    SAIP
    SAMP
    SCS
    SIAP
    SLAP
    SSAP
    TAP
    TCP/IP
    UWS
    VOEvent
    VOSI
    VOSpace
    XPA
publication
quality control
radio frequency interference (RFI)
registry
research
    citizen science
    infrastructure
        NCRIS
risk management
satellites
    earth observation
        Aura
        ENVISAT
        OCO2
scheduling
science portal
security
    Macaroons
    SAML
    Shibboleth
    Single Sign-On (SSO)
    Transport Layer Security (TLS)
semantics
simulations
    Bolshoi
    Markov Chain Monte Carlo (MCMC)
    Millennium
    Monte Carlo
    N-body
    numerical
smartphone
software
    COTS
    Linux
    Linux kernel
    Linux
        cache buffer
        huge pages
    Mac OS X
    Unix
    applications
    architecture
    authentication
        EduGain
        OAuth2
    authorization
    automatic detection
    calibration
    containers
    contributed
    control system
    cost
    data handling
    design
    design patterns
        Model-View-Controller (MVC)
    design
        KISS
        inheritance
        model-driven
        object-oriented
        templates
        user requirements
    development
        agile
        design reviews
        management
    documentation
    error reporting
    evaluation
    exceptions
    file system
        HDFS
        Lustre
        tmpfs
    frameworks
        ASPIC
        FRIAA
        Flask
        Grails
        Griffon
        HTCondor
        Irrlicht
        MPDAF
        MapReduce
        MeqTree
        Open Workflow Layer (OWL)
        Ruby on Rails
        Spark
        TANGO
        Tez
        Unity
        encube
    image analysis
    image display
    image processing
    infrastructure
    interfaces
        Added Value Interface (AVI)
        Ephestos
        JNI
        nativeBoost
    licences
    locks
    logging
    multi-platform
    multi-tasking
    multi-threading
    observation planning
    open source
    package manager
        NPM
    packages
        CAS
        DaCHS
    performance
        CPU usage
        memory usage
        overhead
        peak
        sustained
    portability
    project management
    project tracking
        JIRA
        Redmine
        Trac
    release manager
    reuse
    root access
    scheduling
    scripting
    services
        ARI-Gaia
        Active Directory (AD)
        GACS
        GAVIP
        GAZPAR
        JOVIAL
        MocServer
    simulation
        HxRG
        MICE
        PhoSim
        SimCADO
    source code
    spectral analysis
    style
    support
    testing
        Chai
        Mocha
        synthetic data
        unit tests
    threads
    tools
        AJAX
        Ant
        CASANOVA
        CORBA
        COTS
        CSCView
        Cython
        DUCHAMP
        Django
        Doxygen
        Finder Chart
        Flask
        Gtk
        KDU
        MAF
        Montage Image Mosaic Toolkit
        OpenGL
        PyGtk
        PyKE
        PyQt
        PyRAF
        Qt
        SVN
        SWIG
        Spherical Geometry Toolkit
        TELELA
        VOSamp
        VisIt
        iRODS
        mViewer
    user interfaces
        controllers
        tooltips
        touchscreens
        wands
        web-based
    virtualisation
        VMWare
    workflows
        AstroTaverna
        ESO Reflex
        Pegasus
        Reflex
        serializing
space probes
    ExoMars
    Rosetta
    Schiaparelli
    Voyager
space weather
spectrograph
    multi-object
spectroscopy
    3D
    Echelle
    cross-dispersed
    grism
    integral field
    longslit
    multi-object
    slitless
    slitlets
spherical harmonic transform
stars
    evolution
    light curves
statistical analysis
surveys
    2MASS
    AKARI
    Athena
    Australia Telescope Low-Brightness Survey (ATLBS)
    Blanco DECam Bulge Survey (BDBS)
    CORNISH
    COSMOS
    Canada-France Ecliptic Plane Survey
    Canada-France-Hawaii Telescope Legacy Survey (CFHTLS)
    Canada-France-Hawaii Telescope Legacy Wide and Deep
    Catalina Sky Survey
    Cosmic Assembly Near-infrared Deep Extragalactic Legacy Survey (CANDELS)
    DEEP2
    DENIS
    Dark Energy Survey (DES)
    Deep Ecliptic Survey (DES)
    EUCLID
    Evolutionary Map of the Universe (EMU)
    FIRST
    GALEX
    GAMA
    GAPS
    GLEAM
    GLIMPSE
    GOODS
    GRS
    Gaia-ESO
    Galactic Arecibo L-band Feed Array HI (GALFA-HI)
    Great Observatories Origins Deep Survey (GOODS)
    HAT-South
    HETDEX
    HIPASS
    HSC
    Herschel
    Hi-GAL
    LAMOST
    LINEAR
    MAGPIS
    MIPSGAL
    MOPRA
    Mapping Nearby Galaxies at APO (MaNGA)
    NANTEN
    NVSS
    Northern Sky Variability Survey (NSVS)
    OSPS
    Outer Solar System Origins Survey (OSSOS)
    OzDES
    PFS
    Palomar Distant Solar System Survey (PDSSS)
    Palomar Transient Factory (PTF)
    Pan-STARRS
    Planck
    Public ESO Spectroscopic Survey of Transient Objects (PESSTO)
    Radial Velocity Experiment (RAVE)
    SERVS
    SINGS
    SSOS
    Siding Spring Survey
    SkyMapper
    Sloan Digital Sky Survey (SDSS)
    Space Watch
    Spitzer
    SuperCOSMOS
    THINGS
    Trans-Atlantic Exoplanet Survey (TrES)
    UKIRT Infrared Deep Sky Survey (UKIDSS)
    VIKING)
    VIPERS
    VISTA
    VLSS
    VUDS
    VVDS
    WALLABY
    WENSS
    WISE
    Zwicky Transient Facility (ZTF)
    very deep
    zCOSMOS
target of opportunity
techniques
    Fast Holographic Deconvolution
    Fredholm integral equation
    Gaussian fitting
    Kendall's Tau coefficient
    RFI mitigation
    Theil-Sen regression
    adaptive calibration
    autocompletion
    coherent dedispersion
    compressive sensing
    concave hulls
    continuous ranked probability score
    continuum fitting
    cross correlation
    dark subtraction
    dashboards
    data challenges
    decision trees
    demixing
    eggs
    event detection
    forced photometry
    image deconvolution
    line fitting
    machine learning
    model fitting
    multinominal classification
    neural networks
    noise-based detection
    optimal extraction
    pattern matching
    pattern recognition
    priorized fitting
    probability density functions
    probability integral transform
    random forest regression
    ray casting
    ray tracing
    reflection
    scatterplot matrices
    searching
    serendipity
    serialization
    signal-based detection
    sky model
    sky subtraction
    slippy map
    source detection
    superflat
    transpilation
    triangulation
    web scraping
telescopes
    commissioning
    ghosts
    lunar-based
    pointing
    robotic
    spiders
    vignetting
unconference
    Astro Hack Week
user interfaces
    interaction cost
    widgets
virtual reality
    MOZVR
visualisation
    3D
    CAVE2
    Google Cardboard
    Oculus Rift
    hybrid rendering
    immersive-3D
    multi-dimensional
web
    Apache
    Linked Open Data (LOD)
    Piwigo
    RDF
    Tomcat
    access
    application
    browser
        Chrome
        Firefox
        Firefox Nightly
        Internet Explorer
        Opera
        Safari
    client
    cookies
    development tools
        AJAX
        CSS
        Eclipse
        Google Web Toolkit (GWT)
        Jira
        MANTIS
        OWL
        PHP
        RDF
        React
        SKOS
        SOAP
    framework
        CherryPy
        Web2Py
    gadgets
    interface
        APOGEO
    proposal
    scraping
    search engines
    searching
    semantic
    server
        IIPimage
    services
    social media
    technologies
workshops
    ANITA
    SciCoder

